A New Catalog of HII Regions in M31

We present a new catalog of HII regions in M31. The full disk of the galaxy is covered in a 2.2 deg^2 mosaic of 10 fields observed with the Mosaic Camera as part of the Local Group Galaxies survey. We used HIIphot, a code for automated photometry of HII regions, to identify the regions and measure their fluxes and sizes. A 10 {\sigma} detection level was used to exclude diffuse gas fluctuations and star residuals after continuum subtraction. That selection limit may result in missing some faint HII regions, but our catalog of 3691 HII regions is still complete to a luminosity of LH{\alpha} = 10^34 erg/s. This is five times fainter than the only previous CCD-based study which contained 967 objects in the NE half of M31. We determined the H{\alpha} luminosity function (LF) by fitting a power law to luminosities larger than LH{\alpha} = 10^36.7 and determined a slope of 2.52\pm0.07. The in-arm and inter-arm LFs peak at different luminosities but they have similar bright-end slopes. The inter- arm regions are less populated (40% of total detected regions) and constitute only 14% of the total luminosity of LH{\alpha} = 5.6 /times 10^40 erg/s (after extinction correction and considering 65% contribution from diffused ionized gas). A star formation rate of 0.44 M\odot/yr was estimated from the H{\alpha} total luminosity; this value is consistent with the determination from the Spitzer 8 {\mu}m image. We removed all known and potential planetary nebulae, yet we found a double peaked luminosity function. The inter-arm older population suggests a starburst between 15 and 20 million years ago. This result is in agreement with UV studies of the star formation history in M31 which found a star formation rate decrease in the recent past. We found a fair spatial correlation between the HII regions and stellar clusters in selected star forming regions. Most of the matched regions lie within the arm regions.

==> datafile3.txt <==
Title: A New Catalog of H II Regions in M31 
Authors: Azimlu M., Marciniak R., Barmby .P. 
Table: Catalog of potential PNe, removed from final H II region catalog
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units        Label    Explanations
--------------------------------------------------------------------------------
   1-  3 I3     ---          ID       H II identification number
   5-  7 A3     ---          Field    Field identifier
   9- 16 F8.5   deg          RAdeg    Right Ascension in decimal degrees (J2000)
  18- 24 F7.4   deg          DEdeg    Declination in decimal degrees (J2000) 
  26- 33 F8.6   arcsec       majAxis  FWHM of major axis
  35- 42 F8.6   arcsec       minAxis  FWHM of minor axis
  44- 46 I3     deg          PA       Position angle
  48- 55 F8.5   pc           Dia      Diameter of the region
  57- 64 E8.2   10-15mW/m2   Flux     H{alpha} emission flux; 1e-15 erg/s/cm^2^
  66- 73 E8.2   10-15mW/m2 e_Flux     Uncertainty in Flux
  75- 87 F13.9  mag          Ext      Extinction (1)
  89- 96 E8.2   10+27W       Lum      H{alpha} emission luminosity; 1e34 erg/s
  98-101 I4     ---          M06      Merrett et al. 2006 catalog number
--------------------------------------------------------------------------------
Note (1): "-99." indicates a null value.
--------------------------------------------------------------------------------
  1 F10  9.47917 40.0037 2.064    2.064      0 15.664   3.51E-15 4.55E-17 -99.          2.57E+35 2985 
  2 F9   9.61083 40.5123 2.78124  1.85373   75 17.2304  5.06E-16 1.02E-16 -99.          3.71E+34 2332 
  3 F9   9.62917 40.4589 2.307552 1.84599    0 15.664   7.36E-16 1.62E-16 -99.          5.39E+34 2328 
  4 F10  9.63458 40.3416 2.7864   1.85502   30 17.2304  3.23E-16 1.43E-16 -99.          2.38E+34 2976 
  5 F9   9.66167 40.5346 2.307552 1.84599  120 15.664   4.95E-16 9.35E-17   0.          3.63E+34 2946 
  6 F9   9.68375 40.3263 2.527884 1.685256  75 15.664   4.98E-16 1.33E-16 -99.          3.65E+34 2367 
  7 F9   9.68417 40.2996 2.78124  1.85373  135 17.2304  5.21E-16 1.45E-16 -99.          3.83E+34 2364 
  8 F9   9.7475  40.4247 2.538462 2.030718 150 17.2304  6.24E-16 1.47E-16 -99.          4.58E+34 2965 
  9 F9   9.76042 40.3807 2.064    2.064      0 15.664   2.73E-15 2.20E-16 -99.          2.00E+35 2964 
 10 F8   9.77583 40.7578 2.064    2.064      0 15.664   1.08E-15 2.59E-16   0.          7.95E+34 1970 
 11 F9   9.77625 40.5189 2.064    2.064      0 15.664   2.31E-15 1.33E-16   0.          1.69E+35 2322 
 12 F9   9.78667 40.5695 2.064    2.064      0 15.664   2.32E-15 1.36E-16   0.          1.69E+35 2092 
 13 F8   9.78958 40.6205 2.307552 1.84599    0 15.664   5.42E-15 7.77E-17   0.332451195 5.39E+35 2099 
 14 F9   9.79833 40.4447 2.064    2.064      0 15.664   3.67E-15 2.07E-16   0.448477864 4.07E+35 2309 
 15 F9   9.81167 40.4079 2.538462 2.030718   0 17.2304  4.49E-16 1.50E-16 -99.          3.29E+34 2304 
 16 F9   9.8125  40.4429 2.064    2.064      0 15.664   2.10E-15 2.22E-16   0.          1.54E+35 2308 
 17 F10  9.81792 40.3706 2.7348   1.5609   105 15.664   5.57E-15 6.04E-16 -99.          4.08E+35 2960 
 18 F9   9.82    40.4376 2.064    2.064      0 15.664   1.27E-15 1.94E-16   0.          9.26E+34 2307 
 19 F9   9.8525  40.5071 2.538462 2.030718   0 17.2304  3.54E-16 1.02E-16   0.          2.60E+34 2319 
 20 F9   9.85792 40.3777 2.79156  2.233764 105 18.95344 5.54E-16 1.60E-16 -99.          4.07E+34 2962 
 21 F9   9.86375 40.4844 2.307552 1.84599   90 15.664   6.69E-16 1.25E-16   0.          4.91E+34 2317 
 22 F9   9.87208 40.5109 2.78124  1.85373   30 17.2304  3.67E-16 1.03E-16   0.          2.70E+34 2320 
 23 F8   9.87292 40.6537 2.064    2.064      0 15.664   9.63E-16 4.19E-17   0.          7.05E+34 2086 
 24 F9   9.89042 40.497  2.2704   2.2704     0 17.2304  6.09E-16 9.64E-17   0.          4.47E+34 2318 
 25 F9   9.89167 40.3362 2.91798  1.459506  15 15.664   4.02E-15 2.60E-16 -99.          2.94E+35 2353 
 26 F9   9.89833 40.4093 2.2704   2.2704     0 17.2304  7.99E-16 2.46E-16   0.          5.85E+34 2303 
 27 F9   9.90042 40.376  2.064    2.064      0 15.664   3.53E-15 2.17E-16   0.449159026 3.91E+35 2961 
 28 F9   9.90292 40.2976 2.064    2.064      0 15.664   2.00E-15 2.20E-16 -99.          1.47E+35 2345 
 29 F9   9.90875 40.4237 2.307552 1.84599   30 15.664   7.01E-16 1.65E-16   0.359443724 7.15E+34 2306 
 30 F9   9.92833 40.3802 2.064    2.064      0 15.664   1.65E-15 1.94E-16   0.656029284 2.21E+35 2963 
 31 F8   9.92917 40.8143 2.064    2.064      0 15.664   1.24E-15 2.55E-16   0.          9.12E+34 1978 
 32 F9   9.93125 40.5134 2.064    2.064      0 15.664   2.51E-15 1.67E-16   0.663733661 3.39E+35 2321 
 33 F9   9.93625 40.3331 2.527884 1.685256 165 15.664   1.78E-14 5.84E-16 -99.          1.30E+36 2346 
 34 F9   9.95667 40.3569 2.307552 1.84599  150 15.664   7.72E-15 2.19E-16   0.504595935 9.00E+35 2352 
 35 F9   9.95792 40.3809 2.2704   2.2704     0 17.2304  1.03E-15 1.32E-16   0.30506146  1.00E+35 2956 
 36 F9   9.95792 40.5247 2.307552 1.84599    0 15.664   1.06E-15 5.31E-16   0.493821591 1.22E+35 2941 
 37 F9   9.96208 40.3814 2.064    2.064      0 15.664   3.43E-15 1.56E-16   0.319772661 3.38E+35 2957 
 38 F9   9.96458 40.3773 2.538462 2.030718 120 17.2304  6.42E-16 1.32E-16   0.261925787 5.99E+34 2955 
 39 F8   9.96583 40.6442 2.064    2.064      0 15.664   1.16E-15 4.28E-17   0.          8.46E+34 2083 
 40 F9   9.97417 40.4928 2.064    2.064      0 15.664   3.28E-15 7.28E-16   0.460988075 3.68E+35 2289 
 41 F8   9.99333 40.6997 2.064    2.064      0 15.664   1.21E-15 5.21E-17   0.447437644 1.34E+35 3195 
 42 F10  9.99667 40.3416 2.2704   2.2704     0 17.2304  2.94E-16 1.49E-16   0.557702422 3.60E+34 2348 
 43 F8  10.0012  40.812  2.538462 2.030718 120 17.2304  4.28E-16 2.19E-16   0.          3.14E+34 1961 
 44 F7  10.0025  40.9763 2.307552 1.84599  105 15.664   8.27E-16 3.47E-16   0.          6.06E+34 1810 
 45 F9  10.0175  40.354  2.307552 1.84599  120 15.664   1.02E-15 1.03E-16   0.          7.47E+34 2350 
 46 F8  10.0233  40.596  2.064    2.064      0 15.664   2.99E-15 8.29E-17   0.          2.19E+35 2077 
 47 F7  10.0262  40.83   2.064    2.064      0 15.664   1.21E-15 6.84E-16   0.          8.90E+34 1962 
 48 F8  10.0283  40.6456 2.064    2.064      0 15.664   2.12E-15 9.52E-17   0.429436773 2.32E+35 2082 
 49 F8  10.0321  40.4761 2.064    2.064      0 15.664   3.21E-15 2.81E-16   0.437006801 3.52E+35 2286 
 50 F9  10.0375  40.5404 3.2121   1.605534  75 17.2304  4.52E-16 3.53E-16   0.488647461 5.19E+34 2944 
 51 F9  10.0417  40.3881 2.538462 2.030718 150 17.2304  3.67E-16 7.78E-17   0.          2.70E+34 2958 
 52 F8  10.0546  40.607  2.307552 1.84599   90 15.664   1.42E-15 5.85E-17   0.551559091 1.73E+35 3205 
 53 F8  10.0567  40.5181 2.064    2.064      0 15.664   2.61E-15 2.92E-16   0.612983644 3.37E+35 3201 
 54 F7  10.0583  40.9212 3.0702   2.457192   0 20.8527  1.23E-14 2.81E-16   0.330582589 1.22E+36 2884 
 55 F8  10.0587  40.5751 2.78124  1.85373   90 17.2304  6.39E-16 1.99E-16   0.887445986 1.06E+35 3203 
 56 F9  10.0592  40.3899 2.064    2.064      0 15.664   2.38E-15 1.16E-16   0.          1.74E+35 2267 
 57 F9  10.0637  40.4037 2.064    2.064      0 15.664   8.54E-16 8.66E-17   0.216867328 7.64E+34 2270 
 58 F8  10.075   40.4761 2.2704   2.2704     0 17.2304  6.74E-16 1.55E-16   0.          4.94E+34 2285 
 59 F8  10.0779  40.609  2.538462 2.030718  75 17.2304  6.56E-16 4.17E-17   0.869171739 1.07E+35 2046 
 60 F8  10.0867  40.4691 2.064    2.064      0 15.664   1.61E-15 1.96E-16   0.          1.18E+35 2283 
 61 F8  10.0921  40.8414 2.307552 1.84599   90 15.664   7.36E-16 2.60E-16   0.497243255 8.52E+34 2881 
 62 F8  10.0929  40.504  2.307552 1.84599   90 15.664   1.77E-15 2.87E-16   0.543810308 2.14E+35 2294 
 63 F8  10.0962  40.5211 2.78124  1.85373  120 17.2304  9.97E-16 3.36E-16   0.568750143 1.23E+35 2939 
 64 F8  10.1104  40.6605 2.064    2.064      0 15.664   2.54E-15 8.71E-17   1.001188755 4.67E+35 2067 
 65 F8  10.1158  40.6817 2.538462 2.030718  90 17.2304  6.61E-16 6.02E-17   1.434553742 1.82E+35 2070 
 66 F8  10.1212  40.8351 2.064    2.064      0 15.664   1.03E-15 2.51E-16   0.797633171 1.57E+35 2880 
 67 F8  10.1242  40.5012 2.2704   2.2704     0 17.2304  5.62E-16 2.28E-16   0.588243961 7.07E+34 2291 
 68 F7  10.1254  41.0512 2.307552 1.84599   90 15.664   1.43E-15 3.51E-16   0.127328619 1.18E+35 1582 
 69 F8  10.1271  40.8106 2.064    2.064      0 15.664   8.99E-16 2.70E-16   0.63787806  1.19E+35 1959 
 70 F8  10.1329  40.72   2.78124  1.85373   45 17.2304  4.59E-15 6.28E-16   0.660724401 6.19E+35 1963 
 71 F8  10.1396  40.5582 2.2704   2.2704     0 17.2304  5.30E-16 3.32E-16   0.799151301 8.13E+34 2033 
 72 F8  10.1396  40.5758 2.064    2.064      0 15.664   1.17E-14 1.29E-15   0.679774106 1.60E+36 2037 
 73 F8  10.1463  40.7987 2.064    2.064      0 15.664   9.53E-16 2.22E-16   0.799639046 1.46E+35 1928 
 74 F8  10.1571  40.8072 2.2704   2.2704     0 17.2304  4.92E-16 1.95E-16   1.040026665 9.37E+34 1932 
 75 F7  10.1579  40.8288 2.78124  1.85373   60 17.2304  4.28E-16 1.31E-16   0.668323219 5.80E+34 1939 
 76 F8  10.1658  40.5376 2.064    2.064      0 15.664   2.45E-15 3.30E-16   0.652120769 3.29E+35 3202 
 77 F8  10.1687  40.4525 2.307552 1.84599    0 15.664   2.93E-15 2.29E-16   0.185563236 2.54E+35 2247 
 78 F8  10.1696  40.6737 2.064    2.064      0 15.664   2.72E-15 6.31E-17   0.833252311 4.29E+35 2923 
 79 F7  10.1762  40.9435 2.064    2.064      0 15.664   2.71E-15 1.44E-16   1.392109752 7.14E+35 1791 
 80 F8  10.1767  40.5272 2.307552 1.84599   45 15.664   9.63E-16 3.27E-16   0.507020175 1.12E+35 2940 
 81 F8  10.1787  40.6421 2.064    2.064      0 15.664   1.20E-15 4.94E-17   1.134571075 2.49E+35 2060 
 82 F7  10.1787  40.9242 2.064    2.064      0 15.664   1.19E-15 2.26E-16   1.306407571 2.89E+35 1785 
 83 F8  10.1833  40.419  2.064    2.064      0 15.664   1.62E-15 1.18E-16   0.          1.19E+35 2241 
 84 F8  10.1837  40.6151 2.064    2.064      0 15.664   1.65E-15 6.71E-17   1.733587623 5.97E+35 2047 
 85 F8  10.1887  40.6917 2.064    2.064      0 15.664   2.94E-15 5.76E-17   0.652590811 3.91E+35 3190 
 86 F8  10.1892  40.5196 2.064    2.064      0 15.664   3.26E-15 3.84E-16   0.473315954 3.69E+35 3207 
 87 F7  10.1917  40.8568 2.064    2.064      0 15.664   1.44E-15 1.19E-16   1.072196364 2.84E+35 1769 
 88 F7  10.1921  41.1107 2.064    2.064      0 15.664   7.84E-16 3.51E-16   0.367226452 8.07E+34 1569 
 89 F8  10.195   40.6894 2.064    2.064      0 15.664   3.60E-15 6.07E-17   0.423425943 3.88E+35 2920 
 90 F8  10.1971  40.4737 2.064    2.064      0 15.664   9.15E-16 2.26E-16   0.          6.70E+34 2253 
 91 F7  10.2021  41.0693 2.538462 2.030718   0 17.2304  4.71E-16 3.72E-16   0.828213573 7.41E+34 1563 
 92 F7  10.2037  40.9381 2.307552 1.84599    0 15.664   4.22E-16 1.20E-16   1.543167233 1.28E+35 1790 
 93 F8  10.2063  40.6205 2.538462 2.030718  90 17.2304  6.15E-16 4.09E-17   2.209587336 3.44E+35 2051 
 94 F7  10.2104  40.9564 2.064    2.064      0 15.664   4.36E-15 1.64E-16   1.430232286 1.19E+36 1793 
 95 F7  10.2129  40.98   2.064    2.064      0 15.664   2.38E-15 5.96E-16   1.354949951 6.05E+35 1797 
 96 F8  10.2154  40.7524 2.064    2.064      0 15.664   2.59E-15 2.45E-16   0.922032416 4.42E+35 1913 
 97 F8  10.2175  40.7177 2.064    2.064      0 15.664   2.60E-15 3.56E-16   0.964554846 4.63E+35 1905 
 98 F8  10.2183  40.4743 2.064    2.064      0 15.664   1.18E-15 2.76E-16   0.          8.66E+34 2254 
 99 F7  10.2192  40.9952 2.064    2.064      0 15.664   2.87E-15 4.05E-16   1.168378949 6.16E+35 2854 
100 F8  10.2196  40.6769 2.538462 2.030718  45 17.2304  6.71E-16 3.87E-17   0.503048778 7.81E+34 2918 
101 F7  10.2242  41.023  2.307552 1.84599    0 15.664   9.09E-16 3.44E-16   1.368278503 2.35E+35 1550 
102 F8  10.2263  40.5382 2.307552 1.84599    0 15.664   7.43E-16 2.59E-16   0.839246571 1.18E+35 2264 
103 F6  10.2263  41.1441 2.064    2.064      0 15.664   2.10E-15 1.61E-16   0.          1.54E+35 3041 
104 F8  10.2317  40.7221 2.538462 2.030718 135 17.2304  5.49E-16 2.40E-16   1.042607665 1.05E+35 1907 
105 F7  10.235   40.8982 2.064    2.064      0 15.664   2.49E-15 1.69E-16   0.390199691 2.62E+35 1778 
106 F7  10.2358  40.7829 2.064    2.064      0 15.664   3.55E-15 9.04E-16   1.047699928 6.84E+35 1923 
107 F7  10.245   40.8629 2.307552 1.84599    0 15.664   9.77E-16 2.38E-16   0.632025361 1.28E+35 1772 
108 F7  10.2471  41.0494 2.307552 1.84599    0 15.664   2.95E-15 4.86E-16   1.437661171 8.15E+35 1556 
109 F8  10.2513  40.4805 2.064    2.064      0 15.664   1.86E-15 2.56E-16   0.          1.36E+35 2256 
110 F7  10.2513  40.8982 2.91798  1.459506 105 15.664   5.43E-16 1.49E-16   0.428935289 5.91E+34 2877 
111 F7  10.2613  41.1157 2.064    2.064      0 15.664   1.22E-15 3.47E-16   0.874119639 1.99E+35 1570 
112 F8  10.2742  40.4704 2.538462 2.030718 120 17.2304  5.68E-16 1.88E-16   0.          4.16E+34 2251 
113 F7  10.2808  40.843  2.064    2.064      0 15.664   1.98E-15 1.21E-15   0.627164841 2.59E+35 2876 
114 F6  10.3058  41.193  2.064    2.064      0 15.664   7.22E-16 1.53E-16   0.846950233 1.15E+35 1033 
115 F7  10.3083  40.7816 2.064    2.064      0 15.664   2.76E-15 1.41E-15   0.593544066 3.50E+35 1922 
116 F7  10.3112  40.7425 2.064    2.064      0 15.664   5.63E-15 3.22E-15   0.          4.13E+35 1910 
117 F6  10.3217  41.2672 2.064    2.064      0 15.664   1.22E-15 1.04E-16   0.545930684 1.47E+35 1053 
118 F6  10.3229  41.2018 2.064    2.064      0 15.664   1.56E-15 1.58E-16   0.968781769 2.79E+35 1039 
119 F7  10.3233  40.9791 2.064    2.064      0 15.664   2.06E-15 5.92E-16   0.546043098 2.49E+35 1760 
120 F6  10.3363  41.1714 2.064    2.064      0 15.664   1.76E-15 1.10E-16   1.381541848 4.59E+35 1029 
121 F7  10.3367  40.9168 2.307552 1.84599    0 15.664   2.20E-15 1.73E-16   0.515453935 2.58E+35 1729 
122 F7  10.3383  40.8916 2.538462 2.030718 150 17.2304  3.75E-16 2.67E-16   0.449480027 4.16E+34 1720 
123 F7  10.3413  40.6649 2.064    2.064      0 15.664   1.55E-15 8.05E-16   0.694889605 2.15E+35 2028 
124 F7  10.3446  41.0836 2.72964  1.560126  60 15.664   1.11E-15 3.47E-16   0.800082624 1.70E+35 1565 
125 F7  10.35    41.051  2.307552 1.84599  165 15.664   7.06E-16 3.75E-16   0.411515534 7.55E+34 3068 
126 F7  10.3617  41.0927 2.064    2.064      0 15.664   1.97E-15 3.71E-16   0.709192336 2.77E+35 3062 
127 F6  10.3617  41.2169 2.307552 1.84599   90 15.664   1.84E-14 7.62E-16   1.157808661 3.90E+36 1045 
128 F7  10.3663  41.0513 2.307552 1.84599    0 15.664   7.18E-16 4.43E-16   0.531665742 8.60E+34 1443 
129 F7  10.3683  41.0248 2.064    2.064      0 15.664   2.99E-15 3.63E-16   0.490773976 3.44E+35 1431 
130 F7  10.3792  40.7214 2.307552 1.84599   90 15.664   6.92E-16 3.07E-16   1.394862771 1.83E+35 1880 
131 F7  10.3854  40.9076 2.064    2.064      0 15.664   1.40E-15 2.62E-16   0.          1.03E+35 1726 
132 F6  10.3892  41.0321 2.307552 1.84599   75 15.664   7.58E-16 7.28E-17   0.146327451 6.36E+34 1432 
133 F7  10.3904  41.02   2.064    2.064      0 15.664   1.11E-15 2.89E-16   0.126159087 9.11E+34 1426 
134 F7  10.3979  40.7191 2.307552 1.84599   75 15.664   5.07E-16 3.11E-16   1.317935348 1.25E+35 1879 
135 F7  10.4004  40.7405 2.2704   2.2704     0 17.2304  2.94E-15 7.16E-16   0.83778441  4.64E+35 1885 
136 F6  10.4013  41.1681 2.064    2.064      0 15.664   2.00E-15 1.17E-16   0.845204651 3.21E+35 1026 
137 F7  10.4046  41.0014 2.064    2.064      0 15.664   3.32E-15 3.10E-16   0.          2.43E+35 3052 
138 F7  10.4133  40.7061 2.064    2.064      0 15.664   3.47E-15 4.41E-16   0.463104457 3.89E+35 1874 
139 F7  10.4175  41.0174 2.307552 1.84599  165 15.664   8.22E-16 2.89E-16   0.158378571 6.96E+34 1423 
140 F6  10.4208  41.0648 2.307552 1.84599   30 15.664   2.12E-15 9.37E-17   0.          1.55E+35 1460 
141 F6  10.4208  41.1154 2.064    2.064      0 15.664   1.39E-15 1.62E-16   1.054290056 2.68E+35 1512 
142 F7  10.4225  40.8347 2.064    2.064      0 15.664   9.75E-16 5.30E-16   0.436700493 1.07E+35 2875 
143 F7  10.4258  41.0033 2.064    2.064      0 15.664   5.98E-16 2.89E-16   0.          4.39E+34 3053 
144 F7  10.4267  40.8266 2.064    2.064      0 15.664   1.88E-15 6.00E-16   0.461903811 2.12E+35 1901 
145 F6  10.4275  41.3017 2.91798  1.459506  75 15.664   1.99E-15 1.66E-16   1.19319427  4.36E+35 2728 
146 F6  10.435   41.0364 2.064    2.064      0 15.664   1.87E-15 7.60E-17   0.          1.38E+35 1436 
147 F7  10.4362  40.8031 2.307552 1.84599    0 15.664   1.65E-15 8.44E-16   0.457525343 1.84E+35 1896 
148 F7  10.4387  41.059  2.064    2.064      0 15.664   6.89E-16 2.92E-16   0.315138698 6.73E+34 1450 
149 F7  10.44    41.0169 2.064    2.064      0 15.664   1.02E-15 2.94E-16   0.          7.49E+34 1422 
150 F6  10.4417  41.038  2.307552 1.84599  150 15.664   6.91E-16 7.22E-17   0.          5.07E+34 1437 
151 F7  10.445   40.8328 2.064    2.064      0 15.664   8.05E-16 3.97E-16   0.537749946 9.68E+34 2879 
152 F7  10.4454  41.0058 2.307552 1.84599  165 15.664   7.61E-16 2.96E-16   0.          5.58E+34 3055 
153 F7  10.4458  40.6805 4.4247   4.4247     0 33.5797  1.72E-14 1.53E-15   0.          1.25E+36 3183 
154 F6  10.4504  41.0988 2.064    2.064      0 15.664   2.64E-15 2.02E-16   0.401850641 2.80E+35 1489 
155 F6  10.4542  41.0738 2.064    2.064      0 15.664   2.24E-15 2.20E-16   0.283769697 2.14E+35 1470 
156 F6  10.4575  41.1636 2.527884 1.685256  30 15.664   9.89E-16 2.08E-16   0.70942992  1.39E+35 3263 
157 F6  10.4608  41.1541 2.307552 1.84599   45 15.664   1.06E-15 1.66E-16   0.520584762 1.25E+35 3231 
158 F6  10.4654  41.1278 2.064    2.064      0 15.664   9.82E-16 2.02E-16   0.302850932 9.51E+34 1526 
159 F6  10.4679  41.2619 2.064    2.064      0 15.664   1.47E-15 1.12E-16   0.428129494 1.60E+35 1154 
160 F7  10.4742  41.0255 2.307552 1.84599    0 15.664   6.08E-16 3.04E-16   0.484548628 6.98E+34 1428 
161 F6  10.475   41.087  2.064    2.064      0 15.664   1.87E-15 2.02E-16   0.          1.38E+35 1477 
162 F7  10.4779  40.9359 2.307552 1.84599    0 15.664   6.11E-16 2.62E-16   1.168385625 1.31E+35 1830 
163 F6  10.4837  41.0688 2.064    2.064      0 15.664   1.32E-15 1.27E-16   0.179293498 1.14E+35 1464 
164 F6  10.4846  40.9661 2.307552 1.84599   90 15.664   1.23E-15 9.35E-17   0.546940207 1.49E+35 1835 
165 F6  10.4979  41.1237 2.064    2.064      0 15.664   7.65E-16 2.00E-16   0.134897664 6.34E+34 1521 
166 F6  10.5129  41.0029 2.064    2.064      0 15.664   9.57E-16 9.56E-17   0.712586641 1.35E+35 3051 
167 F6  10.5142  40.9637 2.538462 2.030718 150 17.2304  2.56E-14 1.55E-15   1.187386274 5.61E+36 1833 
168 F7  10.5158  41.0551 3.00312  1.716216   0 17.2304  4.44E-16 3.23E-16   0.308176845 4.32E+34 1445 
169 F6  10.5208  40.9767 2.064    2.064      0 15.664   2.02E-15 1.41E-16   0.847637057 3.22E+35 1838 
170 F7  10.5212  40.7213 2.527884 1.685256  90 15.664   5.39E-16 3.11E-16   0.2886222   5.15E+34 1877 
171 F6  10.5258  40.8807 2.2704   2.2704     0 17.2304  4.41E-16 8.54E-17   0.980680227 7.98E+34 1825 
172 F7  10.5279  41.0019 2.307552 1.84599    0 15.664   6.96E-16 3.72E-16   0.942724526 1.22E+35 3048 
173 F7  10.5304  40.6022 2.307552 1.84599    0 15.664   2.87E-15 4.48E-16   0.          2.10E+35 2121 
174 F6  10.5392  40.9533 2.064    2.064      0 15.664   1.38E-14 2.99E-15   1.012999177 2.56E+36 1831 
175 F6  10.555   40.8801 2.064    2.064      0 15.664   8.39E-16 3.73E-16   0.910265088 1.42E+35 1824 
176 F6  10.5563  40.9952 2.064    2.064      0 15.664   3.17E-15 1.40E-16   1.664809465 1.08E+36 3284 
177 F6  10.5604  40.8729 2.064    2.064      0 15.664   5.64E-15 1.12E-15   0.925765157 9.70E+35 1822 
178 F6  10.5625  40.9793 2.064    2.064      0 15.664   3.84E-15 1.56E-16   1.506789327 1.13E+36 1839 
179 F6  10.5637  40.9911 2.064    2.064      0 15.664   3.81E-15 1.36E-16   1.93878758  1.67E+36 3265 
180 F6  10.5787  41.0426 2.064    2.064      0 15.664   2.73E-15 1.90E-16   0.403372556 2.90E+35 1613 
181 F6  10.5804  41.0811 2.538462 2.030718 120 17.2304  8.35E-16 1.04E-16   0.594747245 1.06E+35 1627 
182 F6  10.5862  40.9134 3.00312  1.716216  90 17.2304  5.54E-16 8.67E-17   0.687982082 7.65E+34 3176 
183 F6  10.5871  40.9759 2.064    2.064      0 15.664   2.27E-15 1.62E-16   1.516594768 6.71E+35 1837 
184 F7  10.5875  40.9944 2.527884 1.685256  45 15.664   6.02E-16 3.00E-16   1.74123013  2.19E+35 2863 
185 F7  10.5883  40.5639 2.72964  1.560126  90 15.664   3.10E-15 4.81E-16   0.          2.28E+35 2112 
186 F6  10.5883  41.0149 2.064    2.064      0 15.664   3.55E-15 2.31E-16   0.822893441 5.56E+35 1603 
187 F6  10.59    40.9376 3.00312  1.716216  45 17.2304  5.04E-16 8.71E-17   0.857380748 8.12E+34 3178 
188 F6  10.5917  41.0988 2.064    2.064      0 15.664   2.99E-15 2.55E-16   0.814846694 4.64E+35 1634 
189 F6  10.5962  40.8398 2.78124  1.85373  165 17.2304  5.82E-16 6.89E-17   0.689512432 8.05E+34 3273 
190 F6  10.6013  41.1198 2.064    2.064      0 15.664   4.08E-15 6.06E-16   0.704373002 5.72E+35 1644 
191 F6  10.6117  41.1216 2.527884 1.685256  75 15.664   8.26E-16 3.40E-16   0.554728627 1.01E+35 1647 
192 F6  10.6196  41.1058 2.064    2.064      0 15.664   3.03E-15 2.29E-16   0.836132467 4.78E+35 1636 
193 F6  10.6233  41.0605 2.064    2.064      0 15.664   4.04E-15 1.66E-16   0.405909806 4.30E+35 1618 
194 F6  10.6267  41.0977 2.064    2.064      0 15.664   1.05E-15 1.97E-16   0.338171959 1.05E+35 1632 
195 F6  10.6292  41.1133 2.064    2.064      0 15.664   2.73E-15 3.27E-16   1.024386644 5.14E+35 1640 
196 F6  10.6304  41.1297 2.064    2.064      0 15.664   1.30E-15 3.77E-16   0.405261725 1.39E+35 1650 
197 F7  10.6329  40.7527 2.307552 1.84599    0 15.664   5.90E-16 3.00E-16   0.          4.32E+34 1998 
198 F7  10.635   40.7073 2.527884 1.685256 165 15.664   6.97E-16 3.09E-16   0.          5.12E+34 1992 
199 F6  10.6367  40.9686 2.064    2.064      0 15.664   1.33E-15 1.04E-16   1.855277181 5.38E+35 1834 
200 F5  10.6383  41.5097 2.307552 1.84599    0 15.664   2.17E-15 3.10E-16   1.30119276  5.25E+35  535 
201 F6  10.6396  41.121  2.527884 1.685256  30 15.664   6.49E-16 2.07E-16   0.628512621 8.48E+34 1645 
202 F7  10.6412  41.0948 2.78124  1.85373  105 17.2304  5.89E-16 4.07E-16   0.241714299 5.39E+34 1630 
203 F6  10.6496  40.8836 2.064    2.064      0 15.664   5.95E-15 9.78E-17   0.41085729  6.36E+35 3174 
204 F7  10.6525  40.568  2.307552 1.84599  165 15.664   1.28E-15 4.44E-16   0.          9.38E+34 2114 
205 F6  10.655   41.072  2.307552 1.84599   15 15.664   9.68E-16 2.08E-16   0.376046807 1.00E+35 1622 
206 F7  10.6692  40.7927 2.064    2.064      0 15.664   1.57E-15 3.14E-16   0.          1.14E+35 2929 
207 F6  10.6696  40.8202 2.78124  1.85373   30 17.2304  5.13E-16 6.46E-17   0.          3.75E+34 2933 
208 F6  10.6858  40.9011 3.2121   1.605534 135 17.2304  4.52E-16 6.74E-17   0.370785087 4.67E+34 2900 
209 F7  10.6871  40.9946 2.307552 1.84599  135 15.664   4.80E-16 2.82E-16   1.266266584 1.13E+35 1860 
210 F5  10.6875  41.4654 2.064    2.064      0 15.664   1.62E-15 1.53E-16   0.381032944 1.67E+35 2699 
211 F6  10.6946  40.918  2.307552 1.84599    0 15.664   6.58E-16 7.78E-17   0.344319522 6.62E+34 2904 
212 F5  10.6958  41.1971 2.307552 1.84599  150 15.664   2.18E-15 1.04E-15   0.298285455 2.10E+35 1222 
213 F6  10.7008  40.9037 2.064    2.064      0 15.664   2.21E-15 7.01E-17   0.380578667 2.30E+35 2901 
214 F6  10.7063  41.1399 2.307552 1.84599   30 15.664   2.01E-15 2.42E-16   0.674140394 2.74E+35 2841 
215 F6  10.7088  41.0155 2.064    2.064      0 15.664   7.71E-16 1.04E-16   1.197990417 1.70E+35 1601 
216 F7  10.7088  41.0391 2.307552 1.84599  150 15.664   4.38E-16 2.96E-16   0.942164063 7.62E+34 1610 
217 F6  10.7146  41.0183 2.307552 1.84599    0 15.664   1.27E-15 1.05E-16   1.165104866 2.72E+35 1604 
218 F6  10.7196  40.9314 2.538462 2.030718 120 17.2304  4.25E-16 6.47E-17   0.570981383 5.27E+34 2908 
219 F5  10.72    41.1608 2.307552 1.84599    0 15.664   2.75E-15 6.13E-16   0.614712477 3.55E+35 2834 
220 F6  10.7225  41.1003 2.064    2.064      0 15.664   8.65E-16 2.42E-16   1.158771873 1.84E+35 1633 
221 F6  10.7271  40.9805 2.064    2.064      0 15.664   2.44E-15 1.20E-16   0.7113536   3.45E+35 1857 
222 F6  10.7271  41.1403 2.064    2.064      0 15.664   1.93E-15 2.38E-16   0.677133381 2.63E+35 2842 
223 F6  10.7317  41.0614 2.064    2.064      0 15.664   1.23E-15 1.01E-16   1.000967145 2.27E+35 1617 
224 F5  10.7329  41.5021 2.307552 1.84599    0 15.664   1.20E-15 1.49E-16   0.          8.75E+34  564 
225 F6  10.7333  40.8535 2.064    2.064      0 15.664   5.98E-16 5.95E-17   0.          4.39E+34 3241 
226 F6  10.7371  41.0112 2.307552 1.84599    0 15.664   2.49E-15 1.91E-16   0.942246199 4.32E+35 1599 
227 F6  10.7375  40.8505 2.064    2.064      0 15.664   1.67E-15 7.40E-17   0.          1.23E+35 3239 
228 F5  10.7446  41.4631 2.064    2.064      0 15.664   2.49E-15 1.78E-16   0.771506667 3.72E+35 2698 
229 F5  10.7471  41.5082 2.064    2.064      0 15.664   2.57E-15 1.73E-16   0.          1.89E+35  569 
230 F5  10.7492  41.4689 3.00312  1.716216  90 17.2304  5.13E-16 1.34E-16   0.57559526  6.39E+34 2700 
231 F6  10.7496  41.0957 3.00312  1.716216 150 17.2304  6.26E-16 8.99E-17   1.256111741 1.46E+35 1629 
232 F6  10.7525  41.0132 2.527884 1.685256  30 15.664   1.04E-15 1.24E-16   1.043978214 1.99E+35 1600 
233 F5  10.7546  41.1119 2.064    2.064      0 15.664   1.68E-14 1.73E-15   1.257643104 3.92E+36 1637 
234 F6  10.755   40.9759 2.78124  1.85373   45 17.2304  4.75E-16 8.46E-17   0.349161088 4.79E+34 1854 
235 F4  10.7571  41.6427 2.064    2.064      0 15.664   3.17E-15 1.52E-15   0.528745115 3.78E+35 2650 
236 F5  10.7604  41.0798 2.307552 1.84599  165 15.664   1.24E-14 1.58E-15   1.036905766 2.36E+36 1625 
237 F5  10.7625  41.4905 2.064    2.064      0 15.664   1.08E-15 1.54E-16   0.353223771 1.10E+35  559 
238 F5  10.765   41.0926 2.527884 1.685256 105 15.664   8.38E-16 5.47E-16   1.174097419 1.81E+35 2865 
239 F4  10.7746  41.7158 2.307552 1.84599   90 15.664   1.41E-14 1.95E-15   0.48558414  1.62E+36  373 
240 F5  10.7758  41.1821 2.527884 1.685256  75 15.664   1.87E-15 6.37E-16   0.32354477  1.84E+35 1215 
241 F5  10.7829  41.4792 2.064    2.064      0 15.664   3.29E-15 2.17E-16   0.933302283 5.69E+35  586 
242 F5  10.7854  41.4703 2.2704   2.2704     0 17.2304  5.89E-16 1.33E-16   1.117892623 1.21E+35 3102 
243 F5  10.7908  41.0501 2.538462 2.030718 150 17.2304  6.74E-16 5.09E-16   0.979116082 1.22E+35 1671 
244 F4  10.7917  41.6309 2.79156  2.233764  30 18.95344 2.35E-14 1.76E-15   1.248829246 5.46E+36  367 
245 F5  10.7963  41.507  2.064    2.064      0 15.664   2.15E-15 1.51E-16   0.626074016 2.80E+35  567 
246 F5  10.8112  41.5093 2.91798  1.459506   0 15.664   6.17E-16 1.23E-16   1.081132054 1.22E+35  568 
247 F6  10.8133  40.8536 2.064    2.064      0 15.664   5.82E-16 6.02E-17   0.          4.27E+34 2893 
248 F5  10.8183  41.5499 2.064    2.064      0 15.664   3.19E-15 1.53E-16   0.          2.33E+35  575 
249 F5  10.8229  41.488  2.064    2.064      0 15.664   1.71E-15 1.57E-16   1.106958508 3.48E+35  587 
250 F5  10.8254  41.3042 2.527884 1.685256 135 15.664   8.75E-16 5.12E-16   0.252900511 8.10E+34  877 
251 F6  10.8292  40.9672 2.527884 1.685256 165 15.664   6.66E-16 7.69E-17   0.          4.87E+34 1849 
252 F4  10.83    41.838  2.064    2.064      0 15.664   8.20E-16 4.98E-16   0.          6.01E+34  187 
253 F5  10.8308  41.2511 2.064    2.064      0 15.664   7.91E-15 2.07E-15   0.778635323 1.19E+36 1275 
254 F5  10.8321  41.4798 2.307552 1.84599  120 15.664   9.35E-16 2.65E-16   0.733710527 1.35E+35  556 
255 F6  10.8354  41.0192 2.064    2.064      0 15.664   2.86E-15 9.77E-17   0.269179285 2.68E+35 1664 
256 F5  10.8354  41.4858 2.538462 2.030718 135 17.2304  7.22E-16 2.24E-16   0.842653811 1.15E+35  557 
257 F5  10.8458  41.1807 2.064    2.064      0 15.664   6.58E-15 1.36E-15   1.166617393 1.41E+36 1210 
258 F4  10.8467  41.3658 2.307552 1.84599   90 15.664   1.87E-15 2.45E-16   0.535195708 2.25E+35  960 
259 F4  10.8508  41.498  2.538462 2.030718   0 17.2304  5.32E-16 4.04E-16   0.734516919 7.68E+34  563 
260 F5  10.8537  41.1657 2.064    2.064      0 15.664   1.88E-15 4.69E-16   1.010309458 3.49E+35 3152 
261 F5  10.8542  41.1766 2.538462 2.030718  60 17.2304  5.24E-15 1.68E-15   0.966947019 9.33E+35 1211 
262 F6  10.8546  40.8511 2.064    2.064      0 15.664   2.87E-15 8.43E-17   0.          2.10E+35 2892 
263 F6  10.8554  41.3079 3.2121   1.605534 165 17.2304  2.09E-14 1.21E-15   0.614138544 2.69E+36  878 
264 F4  10.8588  41.7616 2.064    2.064      0 15.664   1.46E-15 6.07E-16   0.740634739 2.12E+35 2608 
265 F4  10.8604  41.8265 2.064    2.064      0 15.664   2.70E-15 6.78E-16   0.          1.98E+35 2600 
266 F5  10.8621  41.4723 2.064    2.064      0 15.664   4.93E-15 6.61E-16   0.389531225 5.17E+35 3289 
267 F5  10.8663  41.0402 2.064    2.064      0 15.664   3.40E-15 4.46E-16   0.          2.50E+35 1668 
268 F6  10.8683  40.9241 2.307552 1.84599    0 15.664   6.90E-16 5.81E-17   0.          5.06E+34 2906 
269 F4  10.8712  41.8134 2.527884 1.685256  45 15.664   4.38E-15 8.47E-16   0.279967248 4.16E+35 2599 
270 F6  10.8771  41.3364 2.91798  1.459506  30 15.664   4.95E-16 2.43E-16   0.528544724 5.91E+34  898 
271 F5  10.8792  41.3798 2.91798  1.459506 105 15.664   3.58E-15 1.25E-15   0.61427325  4.61E+35  926 
272 F5  10.8858  41.2891 2.064    2.064      0 15.664   2.01E-15 7.39E-16   0.564309239 2.48E+35 1391 
273 F5  10.8863  41.3091 2.064    2.064      0 15.664   2.61E-15 1.02E-15   0.848158181 4.18E+35 2767 
274 F5  10.8929  41.3264 2.307552 1.84599    0 15.664   1.49E-15 7.84E-16   0.731984735 2.13E+35  889 
275 F4  10.8958  41.7328 2.064    2.064      0 15.664   8.81E-16 6.20E-16   1.251336336 2.04E+35  381 
276 F5  10.8971  41.4556 2.2704   2.2704     0 17.2304  7.52E-16 1.75E-16   0.357172817 7.66E+34 2705 
277 F4  10.9     41.6486 2.538462 2.030718   0 17.2304  7.34E-16 3.93E-16   0.831302464 1.16E+35  369 
278 F5  10.9042  41.2526 2.064    2.064      0 15.664   2.31E-15 6.33E-16   1.130837202 4.80E+35 1383 
279 F4  10.9108  41.481  2.064    2.064      0 15.664   2.73E-15 6.71E-16   0.539177179 3.27E+35  597 
280 F4  10.9125  41.5838 2.538462 2.030718  90 17.2304  5.61E-16 3.84E-16   0.708471298 7.90E+34  640 
281 F5  10.9154  41.1487 2.064    2.064      0 15.664   3.18E-15 9.35E-16   1.489771366 9.20E+35 3154 
282 F5  10.9229  41.3134 2.064    2.064      0 15.664   1.12E-15 5.21E-16   0.557894945 1.37E+35 2770 
283 F4  10.9279  41.4564 2.064    2.064      0 15.664   3.14E-15 3.52E-16   0.498387903 3.64E+35  591 
284 F4  10.9296  41.5753 2.78124  1.85373   30 17.2304  5.45E-16 3.93E-16   0.671356618 7.41E+34  638 
285 F5  10.93    41.3394 2.064    2.064      0 15.664   2.56E-15 7.10E-16   0.443434358 2.83E+35  901 
286 F5  10.9313  41.2481 2.307552 1.84599   90 15.664   1.75E-15 5.41E-16   0.816328049 2.73E+35 1382 
287 F4  10.9313  41.5159 2.064    2.064      0 15.664   1.88E-15 6.85E-16   0.653643489 2.51E+35  610 
288 F5  10.9317  41.3204 2.064    2.064      0 15.664   2.35E-15 6.09E-16   0.578436494 2.94E+35  880 
289 F4  10.9337  41.7278 2.307552 1.84599  165 15.664   1.21E-15 8.65E-16   1.019580364 2.26E+35  375 
290 F4  10.9362  41.5218 2.307552 1.84599   45 15.664   2.08E-15 7.02E-16   0.635042846 2.72E+35  614 
291 F4  10.9571  41.3784 2.72964  1.560126  90 15.664   3.72E-15 3.15E-16   0.623425782 4.84E+35  965 
292 F4  10.9612  41.5477 2.538462 2.030718 120 17.2304  6.52E-16 5.06E-16   0.835366666 1.03E+35  630 
293 F5  10.9617  41.3781 2.064    2.064      0 15.664   4.06E-15 8.44E-16   0.613174021 5.24E+35 2776 
294 F5  10.9679  41.3141 2.064    2.064      0 15.664   2.18E-15 4.77E-16   0.93379885  3.77E+35 3262 
295 F5  10.9721  41.1997 3.00312  1.716216 120 17.2304  5.24E-15 1.20E-15   0.885843933 8.68E+35 1372 
296 F5  10.9783  41.368  2.307552 1.84599  120 15.664   9.96E-16 5.20E-16   0.545879722 1.21E+35 2780 
297 F5  10.9817  41.3724 2.064    2.064      0 15.664   2.30E-15 6.41E-16   0.546185434 2.78E+35  980 
298 F5  10.9825  41.2033 2.064    2.064      0 15.664   8.34E-14 4.53E-15   0.783055067 1.26E+37 1375 
299 F5  10.9842  41.3705 2.064    2.064      0 15.664   2.55E-15 6.47E-16   0.593898714 3.23E+35  977 
300 F4  10.9863  41.7003 2.307552 1.84599   90 15.664   8.33E-16 6.45E-16   0.711187243 1.18E+35  410 
301 F3  10.9879  41.8401 3.00312  1.716216  75 17.2304  7.13E-16 1.98E-16   1.945814848 3.14E+35  214 
302 F5  10.9942  41.3231 2.064    2.064      0 15.664   1.67E-15 5.05E-16   1.203998089 3.70E+35  967 
303 F5  10.9971  41.3634 2.064    2.064      0 15.664   1.62E-15 5.09E-16   0.698738337 2.24E+35  975 
304 F5  11.0071  41.3275 2.064    2.064      0 15.664   1.93E-15 5.16E-16   1.201501608 4.26E+35  968 
305 F4  11.0092  41.3808 2.064    2.064      0 15.664   7.47E-16 4.06E-16   0.806171954 1.15E+35  982 
306 F5  11.0187  41.5771 2.91798  1.459506  15 15.664   7.15E-16 1.31E-16   0.920747936 1.23E+35  637 
307 F5  11.0192  41.2024 2.064    2.064      0 15.664   2.30E-15 4.91E-16   0.471924067 2.60E+35 1374 
308 F5  11.0204  41.1551 2.064    2.064      0 15.664   8.90E-16 3.87E-16   0.235135525 8.10E+34 2843 
309 F4  11.0217  41.3861 2.064    2.064      0 15.664   9.91E-16 1.93E-16   0.875850976 1.63E+35  983 
310 F4  11.0237  41.3008 2.064    2.064      0 15.664   2.02E-15 2.29E-16   1.696998358 7.09E+35 2782 
311 F4  11.0258  41.7664 2.064    2.064      0 15.664   8.12E-16 5.30E-16   0.413348734 8.69E+34 2605 
312 F4  11.0396  41.7099 2.064    2.064      0 15.664   8.10E-16 6.35E-16   0.387483954 8.47E+34  414 
313 F3  11.0408  41.9139 3.92934  3.14244  120 26.66796 2.05E-14 6.47E-16   0.887250245 3.41E+36  225 
314 F4  11.0433  41.405  2.064    2.064      0 15.664   2.67E-15 2.43E-16   0.734952271 3.85E+35  987 
315 F4  11.045   41.3039 2.307552 1.84599   60 15.664   8.49E-16 2.52E-16   1.055954695 1.65E+35 3124 
316 F4  11.0508  41.6447 2.2704   2.2704     0 17.2304  7.14E-16 3.97E-16   1.253349066 1.66E+35  390 
317 F4  11.0558  41.4183 2.064    2.064      0 15.664   1.30E-15 1.99E-16   0.71632421  1.83E+35  991 
318 F4  11.0629  41.5413 2.2704   2.2704     0 17.2304  6.24E-16 4.10E-16   0.780223608 9.39E+34 2714 
319 F4  11.0662  41.3697 2.064    2.064      0 15.664   2.04E-15 2.40E-16   0.786690056 3.06E+35  976 
320 F4  11.0675  41.3147 2.307552 1.84599   60 15.664   2.79E-15 2.84E-16   1.293110609 6.73E+35 3296 
321 F4  11.0708  41.5027 2.538462 2.030718  90 17.2304  5.64E-16 4.02E-16   0.696017087 7.85E+34 3107 
322 F4  11.0712  41.5646 2.307552 1.84599   90 15.664   1.64E-15 7.38E-16   0.724348605 2.34E+35 2715 
323 F5  11.0746  41.5033 2.064    2.064      0 15.664   2.07E-15 1.08E-16   0.696017087 2.88E+35 2712 
324 F4  11.0779  41.5922 2.307552 1.84599    0 15.664   1.55E-15 4.85E-16   1.058019042 3.00E+35 2718 
325 F4  11.0887  41.6582 2.307552 1.84599   90 15.664   1.38E-15 5.01E-16   1.225261211 3.11E+35  395 
326 F4  11.0896  41.6682 2.064    2.064      0 15.664   1.25E-15 5.19E-16   0.590534747 1.58E+35  402 
327 F4  11.0937  41.5927 2.064    2.064      0 15.664   1.34E-15 3.95E-16   0.702649772 1.88E+35  710 
328 F4  11.0971  41.4925 2.307552 1.84599   90 15.664   5.72E-16 3.60E-16   0.510514915 6.71E+34  669 
329 F4  11.0996  41.4384 2.064    2.064      0 15.664   2.24E-15 2.45E-16   1.207027912 4.98E+35  997 
330 F4  11.1017  41.5346 2.064    2.064      0 15.664   1.50E-15 4.61E-16   0.695266843 2.08E+35  688 
331 F5  11.1025  41.5075 2.527884 1.685256 120 15.664   8.51E-16 1.01E-16   0.87259686  1.39E+35  673 
332 F3  11.1271  42.0098 2.064    2.064      0 15.664   1.90E-15 7.94E-16   0.          1.40E+35   89 
333 F4  11.1275  41.6291 2.064    2.064      0 15.664   1.68E-15 4.51E-16   1.042013049 3.22E+35  383 
334 F4  11.1292  41.3738 2.064    2.064      0 15.664   1.77E-14 1.80E-15   1.235281348 4.05E+36  978 
335 F5  11.1392  41.1334 2.064    2.064      0 15.664   6.93E-16 3.67E-16   0.          5.08E+34 1703 
336 F4  11.1529  41.8314 2.064    2.064      0 15.664   2.07E-15 1.53E-15   0.509063721 2.43E+35  235 
337 F4  11.1562  41.4528 2.064    2.064      0 15.664   3.83E-15 8.55E-16   1.525575876 1.14E+36 3023 
338 F4  11.1604  41.8388 2.064    2.064      0 15.664   2.61E-15 1.57E-15   0.51619482  3.08E+35  237 
339 F4  11.1687  41.3479 2.064    2.064      0 15.664   9.98E-16 3.41E-16   0.542085111 1.21E+35 1005 
340 F4  11.1721  41.3036 2.064    2.064      0 15.664   1.20E-15 3.44E-16   0.          8.81E+34 3128 
341 F3  11.1738  41.7173 3.2121   1.605534  75 17.2304  3.39E-16 1.53E-16   0.          2.49E+34 3007 
342 F4  11.1842  41.7346 2.064    2.064      0 15.664   2.64E-15 1.78E-15   0.          1.94E+35 2666 
343 F4  11.185   41.4819 2.064    2.064      0 15.664   2.20E-15 9.42E-16   1.383350968 5.78E+35  663 
344 F3  11.1971  42.0499 2.307552 1.84599   90 15.664   9.49E-16 6.92E-16   0.          6.95E+34  122 
345 F3  11.2063  41.7879 2.064    2.064      0 15.664   1.96E-15 2.21E-16   0.461411089 2.20E+35  228 
346 F3  11.2112  41.7927 2.064    2.064      0 15.664   1.75E-15 2.31E-16   0.3926543   1.85E+35  229 
347 F3  11.2125  41.6081 2.538462 2.030718   0 17.2304  4.61E-16 5.84E-17   0.597677231 5.86E+34 2668 
348 F3  11.2229  42.0736 2.064    2.064      0 15.664   3.04E-15 1.13E-15   0.          2.22E+35 2572 
349 F3  11.2246  41.5682 2.78124  1.85373  120 17.2304  3.72E-16 5.84E-17   1.241956353 8.56E+34  705 
350 F4  11.2329  41.4169 2.064    2.064      0 15.664   4.92E-15 5.27E-16   0.393162966 5.17E+35 1012 
351 F3  11.2354  41.9159 2.064    2.064      0 15.664   2.78E-15 2.97E-16   1.165329218 5.95E+35  260 
352 F3  11.2517  41.6541 2.064    2.064      0 15.664   2.52E-15 9.54E-17   0.804362357 3.85E+35  440 
353 F3  11.2554  41.9601 2.538462 2.030718  60 17.2304  7.51E-16 1.97E-16   0.644772768 9.96E+34  104 
354 F3  11.2758  41.6718 3.00312  1.716216   0 17.2304  3.28E-16 1.39E-16   0.931225479 5.65E+34  449 
355 F3  11.2917  41.8359 2.064    2.064      0 15.664   1.13E-15 2.21E-16   1.083350301 2.25E+35  281 
356 F3  11.2983  41.5734 2.064    2.064      0 15.664   1.49E-15 8.11E-17   1.024480462 2.80E+35  727 
357 F3  11.3017  41.6557 2.064    2.064      0 15.664   5.05E-15 1.80E-16   0.952390552 8.91E+35  442 
358 F3  11.305   41.6942 2.2704   2.2704     0 17.2304  3.44E-16 1.47E-16   0.559156299 4.22E+34  461 
359 F4  11.3063  41.4014 2.2704   2.2704     0 17.2304  6.46E-16 2.94E-16   0.          4.73E+34 1011 
360 F3  11.3258  41.5865 2.538462 2.030718  60 17.2304  6.29E-16 6.27E-17   0.586188793 7.91E+34  734 
361 F3  11.3379  41.5579 2.064    2.064      0 15.664   1.57E-15 5.41E-17   0.436449438 1.73E+35  724 
362 F3  11.34    41.7435 2.064    2.064      0 15.664   1.93E-15 1.28E-16   1.195053101 4.23E+35  479 
363 F3  11.3408  41.7807 2.527884 1.685256  75 15.664   7.24E-16 1.03E-16   0.661720097 9.75E+34 2619 
364 F3  11.3517  41.7264 2.307552 1.84599  135 15.664   4.84E-15 2.43E-16   1.240463138 1.11E+36  475 
365 F3  11.3592  41.5796 2.064    2.064      0 15.664   1.65E-15 6.64E-17   0.420143396 1.78E+35  730 
366 F2  11.3621  42.1575 2.064    2.064      0 15.664   1.91E-15 9.72E-16   0.          1.40E+35   36 
367 F3  11.3704  41.6041 2.064    2.064      0 15.664   1.38E-15 5.97E-17   0.647168279 1.83E+35  740 
368 F3  11.3712  41.8061 2.064    2.064      0 15.664   1.44E-15 1.58E-16   0.924832463 2.47E+35  276 
369 F3  11.3725  41.9221 2.064    2.064      0 15.664   1.02E-15 7.00E-17   1.310964465 2.50E+35 2997 
370 F3  11.3875  41.8835 2.064    2.064      0 15.664   1.03E-15 7.29E-17   1.438064218 2.84E+35  303 
371 F3  11.3937  41.5613 2.064    2.064      0 15.664   1.02E-15 4.57E-17   0.          7.46E+34  742 
372 F3  11.4075  41.8548 2.307552 1.84599  120 15.664   1.27E-15 1.04E-16   1.150675178 2.66E+35  289 
373 F3  11.4162  41.9194 2.064    2.064      0 15.664   1.96E-14 4.38E-16   1.540594459 5.96E+36 2589 
374 F3  11.42    41.8544 2.064    2.064      0 15.664   2.76E-15 1.94E-16   1.056811452 5.36E+35  287 
375 F3  11.4408  41.7849 2.064    2.064      0 15.664   9.90E-16 1.06E-16   1.084917784 1.97E+35  269 
376 F3  11.4525  41.8563 2.538462 2.030718   0 17.2304  7.50E-16 8.73E-17   0.692668378 1.04E+35  290 
377 F2  11.4554  41.8598 2.58     2.58       0 19.58    2.45E-15 2.60E-16   0.649560511 3.28E+35  313 
378 F2  11.4567  41.9006 2.5284   1.677     30 15.664   2.54E-16 1.54E-17   1.102050543 5.13E+34  306 
379 F2  11.4742  41.8923 2.064    2.064      0 15.664   7.05E-16 2.13E-17   0.836420417 1.12E+35 2621 
380 F2  11.4792  41.9329 2.064    2.064      0 15.664   1.31E-15 2.73E-17   0.594974041 1.66E+35 3288 
381 F3  11.4825  41.773  2.064    2.064      0 15.664   2.21E-15 1.14E-16   0.324612081 2.18E+35 3218 
382 F2  11.4833  42.2826 2.5284   2.0382    90 17.2304  6.06E-16 1.36E-16 -99.          4.44E+34 2146 
383 F2  11.5188  41.8783 2.2962   1.8576     0 15.664   3.78E-16 1.77E-17   0.422444016 4.09E+34  329 
384 F2  11.5308  42.1105 2.2962   1.8576    45 15.664   7.78E-16 1.58E-16   0.          5.70E+34   44 
385 F2  11.5438  42.1894 2.2962   1.8576     0 15.664   5.47E-15 2.50E-16 -99.          4.00E+35   54 
386 F2  11.5567  41.8251 2.064    2.064      0 15.664   9.22E-16 1.87E-17   0.292073995 8.84E+34  319 
387 F1  11.5771  42.0522 2.307552 1.84599    0 15.664   5.63E-16 8.66E-17   0.          4.13E+34  136 
388 F1  11.5871  42.0846 2.538462 2.030718   0 17.2304  3.87E-16 9.39E-17   0.          2.84E+34 2577 
389 F3  11.6046  42.0092 2.538462 2.030718   0 17.2304  4.73E-16 9.87E-17   0.224960506 4.26E+34  154 
390 F2  11.6067  42.2139 2.2962   1.8576     0 15.664   7.72E-16 1.28E-16 -99.          5.67E+34   61 
391 F1  11.6096  42.2697 2.2704   2.2704     0 17.2304  5.06E-16 1.13E-16 -99.          3.71E+34 2160 
392 F1  11.6438  42.2212 2.538462 2.030718  60 17.2304  8.10E-16 2.76E-16 -99.          5.93E+34   63 
393 F1  11.6508  42.3925 2.307552 1.84599  150 15.664   6.67E-16 1.22E-16 -99.          4.88E+34 2179 
394 F1  11.6742  42.1967 2.307552 1.84599   90 15.664   2.55E-14 6.14E-16 -99.          1.87E+36   58 
395 F1  11.6758  42.0518 2.78124  1.85373   60 17.2304  4.28E-16 1.13E-16   0.459650427 4.79E+34  158 
396 F1  11.6788  42.1432 2.064    2.064      0 15.664   3.76E-15 1.45E-16 -99.          2.76E+35   50 
397 F1  11.6792  42.2545 2.307552 1.84599  120 15.664   5.15E-16 1.39E-16 -99.          3.77E+34 2582 
398 F1  11.6792  42.3241 3.00312  1.716216  75 17.2304  4.86E-16 1.11E-16 -99.          3.56E+34 2169 
399 F3  11.6829  41.9694 2.064    2.064      0 15.664   7.35E-16 1.08E-16   0.302433789 7.11E+34  149 
400 F2  11.6908  41.9981 2.064    2.064      0 15.664   7.89E-16 1.19E-17   0.338234544 7.90E+34  151 
401 F1  11.6963  42.2554 2.91798  1.459506 105 15.664   2.73E-15 1.61E-16 -99.          2.00E+35 2157 
402 F1  11.6975  42.3102 2.064    2.064      0 15.664   2.28E-15 1.34E-16 -99.          1.67E+35 2166 
403 F1  11.7258  42.1376 2.538462 2.030718 150 17.2304  5.01E-16 1.17E-16 -99.          3.67E+34 2185 
404 F1  11.7313  42.4005 2.064    2.064      0 15.664   4.08E-15 1.55E-16 -99.          2.99E+35 2950 
405 F1  11.7367  42.1    2.538462 2.030718  90 17.2304  6.00E-16 1.12E-16 -99.          4.39E+34 2180 
406 F1  11.7479  42.1301 2.538462 2.030718  90 17.2304  4.33E-16 9.12E-17 -99.          3.18E+34 2183 
407 F1  11.7512  42.4552 2.307552 1.84599  150 15.664   1.19E-15 1.41E-16 -99.          8.72E+34 2140 

